The Carnegie Supernova Project: First Near-Infrared Hubble Diagram to z~0.7

The Carnegie Supernova Project (CSP) is designed to measure the luminosity distance for Type Ia supernovae (SNe Ia) as a function of redshift, and to set observational constraints on the dark energy contribution to the total energy content of the Universe. The CSP differs from other projects to date in its goal of providing an I-band {rest-frame} Hubble diagram. Here we present the first results from near-infrared (NIR) observations obtained using the Magellan Baade telescope for SNe Ia with 0.1 < z < 0.7. We combine these results with those from the low-redshift CSP at z <0.1 (Folatelli et al. 2009). We present light curves and an I-band Hubble diagram for this first sample of 35 SNe Ia and we compare these data to 21 new SNe Ia at low redshift. These data support the conclusion that the expansion of the Universe is accelerating. When combined with independent results from baryon acoustic oscillations (Eisenstein et al. 2005), these data yield Omega_m = 0.27 +/- 0.0 (statistical), and Omega_DE = 0.76 +/- 0.13 (statistical) +/- 0.09 (systematic), for the matter and dark energy densities, respectively. If we parameterize the data in terms of an equation of state, w, assume a flat geometry, and combine with baryon acoustic oscillations, we find that w = -1.05 +/- 0.13 (statistical) +/- 0.09 (systematic). The largest source of systematic uncertainty on w arises from uncertainties in the photometric calibration, signaling the importance of securing more accurate photometric calibrations for future supernova cosmology programs. Finally, we conclude that either the dust affecting the luminosities of SNe Ia has a different extinction law (R_V = 1.8) than that in the Milky Way (where R_V = 3.1), or that there is an additional intrinsic color term with luminosity for SNe Ia independent of the decline rate.

==> authors.dat <==
Wendy L.\ Freedman, OCIW
Christopher R. Burns, OCIW
Pamela Wyatt, OCIW
M. M. Phillips, LCO
S. E. Persson, OCIW
Barry F. Madore, OCIW
Luis Boldt, LCO
Carlos Contreras, LCO
Gaston Folatelli, LCO,UChile
Sergio Gonzalez, LCO
Mario Hamuy, UChile
Eric Hsiao, UVic
Daniel D. Kelson,OCIW
Wojtek Krzeminski, LCO
Nidia Morrell,LCO
D. C. Murphy, OCIW
Miguel Roth,LCO
Maximilian Stritzinger, LCO
Laura Sturch, OCIW
Nick B. Suntzeff, TexasA&M
P. Astier, UParis
C. Balland, UParis,APC
Bruce Bassett, UCapeTown
R. G. Carlberg, UofT
#Alexei V. Filippenkpo, Berkeley
Alexander J. Conley, UofT
Joshua A. Frieman, FermiLab,EnricoFermi,UChicago
Peter M. Garnavich, NotreDame
J. Guy, UParis
D. Hardin, UParis
D. Andrew Howell, LCOGTN,UCSB
Richard Kessler, Kavli,EnricoFermi
Hubert Lampeitl, ICG
#Weidong Li, Berkeley
John Marriner, FermiLab
R. Pain, UParis
Kathy Perrett, UofT
#Chris Pritchet, UVic
N. Regnault, UParis
Adam G. Riess, JohnsHopkins
Masao Sako, Kavli,UPenn
Donald P. Schneider, PennState
Mark Sullivan, Oxford
Michael Wood-Vasey, UPitt

OCIW Carnegie Observatories, 813 Santa Barbara St, Pasadena, CA, 91101, USA
LCO Carnegie Institution of Washington, Las Campanas Observatory, Colina El Pino, Casilla 601, Chile
UVic Department of Physics and Astronomy, University of Victoria, PO Box 3055, Stn CSC, Victoria, BC V8W 3P6, Canada
UParis LPNHE, CNRS-IN2P3 and Universit\'{e}s Paris VI \& VII,4 place Jussieu, 75252 Paris Cedex 05, France
APC APC, Coll\`{e}ge de France, 11 place Marcellin Berthelot, 75005 Paris, France 
UCapeTown Department of Mathematics and Applied Mathematics, University of Cape Town, Rondebosch 7701, South Africa and South African Astronomical Observatory, P.O. Box 9, Observatory 7935, South Africa
UofT Department of Astronomy, University of Toronto, 60 St. George St., Toronto, M5S 3H8, ON, Canada
#FermiLab Fermi National Accelerator Laboratory, MS 127, PO Box 500, Batavia, IL 60510
FermiLab Center for Particle Astrophysics, Fermi National Accelerator Laboratory, P.O. Box 500, Batavia, IL 60510, USA
Kavli Kavli Institute for Cosmological Physics, The University of Chicago, 5640 South Ellis Avenue Chicago, IL 60637, USA
NotreDame University of Notre Dame, 225 Nieuwland Science, Notre Dame, IN46556-5670, USA
UChile Universidad de Chile, Departmento de Astronomia, Casilla 36-D, Santiago, Chile
EnricoFermi Enrico Fermi Institute, University of Chicago, 5640 South Ellis Avenue, Chicago, IL 60637, USA 
UPenn Department of Physics and Astronomy,  University of Pennsylvania, 209 South 33rd Street, Philadelphia, PA 19104, USA
TexasA&M Physics Department, Texas A\&M University, College Station, TX, 77843, USA
JohnsHopkins Department of Physics and Astronomy, Johns Hopkins University, Baltimore, MD and Space Telescope Science Institute, Baltimore, MD, USA
UPitt Department of Physics and Astronomy, 3941 O'Hara St, University of Pittsburgh, Pittsburgh, PA 15260, USA
PennState Department of Astronomy and Astrophysics, Pennsylvania State University, 525 Davey Laboratory, University Park, PA 16802, USA
Berkeley Department of Astronomy, University of California, Berkeley, CA 94720-3411, USA
ICG Institute of Cosmology and Gravitation, University of Portsmouth, Portsmouth, P01 3FX, UK
LCOGTN Las Cumbres Observatory Global Telescope Network, 6740 Cortona Dr., Suite 102, Goleta, CA 93117, USA
UCSB Department of Physics, University of California, Santa Barbara, Broida Hall, Mail Code 9530, Santa Barbara, CA 93106-9530, USA
UChicago Department of Astronomy and Astrophysics, The University of Chicago, 5640 South Ellis Avenue, Chicago, IL 60637, USA
Oxford Department of Astrophysics, University of Oxford, Keble Road, Oxford OX1 3RH, UK

